Characterization of Permanent Magnet Synchronous Machines based on semi-analytic model reduction for drive cycle analysis

The characterization of an interior permanent magnet synchronous machine (IPMSM) requires numerical analysis of the nonlinear magnetic motor model in different load conditions. To obtain the case-specific best machine behavior, a strategy for the determination of stator input current amplitude and angle is employed for all possible load torques given a limited terminal current amplitude and DC bus voltage. Various losses are calculated using state of the art loss models. The electromagnetic performance of the electric machine is stored in lookup tables. These can then be used for the drive cycle analysis of the electric drive train in the design and optimization stages. To avoid the use of a dedicated mesh generator in the numerical analysis, volumetric spline-based models are suggested.With this approach, the mesh can be generated directly from the Computer Aided Design (CAD) geometry. This enables an automatic adaption of the grid following a geometry perturbation. With this the approximated solution is kept consistent over the different iterations of an overlying optimization, improving its convergence behavior.

==> figures/flux_comp.txt <==
0.000000000000000000e+00 -7.253238706130884506e-01 5.021191100698672027e-01 2.011232368339861409e-01
2.000000000000000000e+00 -7.312959628194695139e-01 4.846731711036707524e-01 2.150460157487301127e-01
4.000000000000000000e+00 -7.363132768958472463e-01 4.641013010727694788e-01 2.319294629895479742e-01
6.000000000000000000e+00 -7.401798250929449985e-01 4.408962458381277538e-01 2.516220224978652498e-01
8.000000000000000000e+00 -7.430336158130967927e-01 4.152168095314859864e-01 2.741766224980555222e-01
1.000000000000000000e+01 -7.446352865900872642e-01 3.876767477858205080e-01 2.993923409842057515e-01
1.200000000000000000e+01 -7.454670495302254674e-01 3.594016799905602744e-01 3.264867417918142500e-01
1.400000000000000000e+01 -7.454905601492834988e-01 3.312020266946745228e-01 3.545734506897860183e-01
1.600000000000000000e+01 -7.448155858796812190e-01 3.037674523991160114e-01 3.829253615942915245e-01
1.800000000000000000e+01 -7.435603248640627605e-01 2.777856547200597270e-01 4.108927178412224990e-01
2.000000000000000000e+01 -7.414733854508545052e-01 2.543702522079184791e-01 4.371565964746497723e-01
2.200000000000000000e+01 -7.385273161027982036e-01 2.338818038839900471e-01 4.609488512304727448e-01
2.400000000000000000e+01 -7.343665373061792900e-01 2.162722354707976857e-01 4.819560480165669958e-01
2.600000000000000000e+01 -7.291726200317582007e-01 2.017819280227221845e-01 4.995713681022622699e-01
2.800000000000000000e+01 -7.232364247923079859e-01 1.886399307669410774e-01 5.147295011607572190e-01
3.000000000000000000e+01 -7.161563274954595437e-01 1.751621132365515643e-01 5.284983584560509762e-01
3.200000000000000000e+01 -7.075157029318834834e-01 1.584321915229183475e-01 5.425045141746009936e-01
3.400000000000000000e+01 -6.971139771346595015e-01 1.376250390315444661e-01 5.574818513789610019e-01
3.600000000000000000e+01 -6.848205289840078036e-01 1.124098149878473563e-01 5.732325214959607118e-01
3.800000000000000000e+01 -6.711759576674127814e-01 8.343935978844779777e-02 5.890776110194509974e-01
4.000000000000000000e+01 -6.562987779735834915e-01 5.089877599643970185e-02 6.052952471991864813e-01
4.200000000000000000e+01 -6.402138573247945219e-01 1.494836054793915320e-02 6.221567413753454900e-01
4.400000000000000000e+01 -6.235924669830616995e-01 -2.176974985171496735e-02 6.389127947465702562e-01
4.600000000000000000e+01 -6.072636288245939484e-01 -5.609858932760982547e-02 6.544497174659069660e-01
4.800000000000000000e+01 -5.916339757328910043e-01 -8.691548801249507350e-02 6.687112494472587931e-01
5.000000000000000000e+01 -5.762832324654447724e-01 -1.143299473322123561e-01 6.816821753289127317e-01
5.200000000000000000e+01 -5.607856456603980133e-01 -1.381129957819374476e-01 6.933039931019547852e-01
5.400000000000000000e+01 -5.457662473391077240e-01 -1.581473975563078560e-01 7.033221196274870302e-01
5.600000000000000000e+01 -5.316570615462822280e-01 -1.745927460986965163e-01 7.118791517665447044e-01
5.800000000000000000e+01 -5.174249718516662488e-01 -1.884989783865228252e-01 7.189971468081589601e-01
6.000000000000000000e+01 -5.021191100698672027e-01 -2.011232368339861409e-01 7.253238706130884506e-01
6.200000000000000000e+01 -4.846731711036707524e-01 -2.150460157487301127e-01 7.312959628194695139e-01
6.400000000000000000e+01 -4.641013010727694788e-01 -2.319294629895479742e-01 7.363132768958472463e-01
6.600000000000000000e+01 -4.408962458381277538e-01 -2.516220224978652498e-01 7.401798250929449985e-01
6.800000000000000000e+01 -4.152168095314859864e-01 -2.741766224980555222e-01 7.430336158130967927e-01
7.000000000000000000e+01 -3.876767477858205080e-01 -2.993923409842057515e-01 7.446352865900872642e-01
7.200000000000000000e+01 -3.594016799905602744e-01 -3.264867417918142500e-01 7.454670495302254674e-01
7.400000000000000000e+01 -3.312020266946745228e-01 -3.545734506897860183e-01 7.454905601492834988e-01
7.600000000000000000e+01 -3.037674523991160114e-01 -3.829253615942915245e-01 7.448155858796812190e-01
7.800000000000000000e+01 -2.777856547200597270e-01 -4.108927178412224990e-01 7.435603248640627605e-01
8.000000000000000000e+01 -2.543702522079184791e-01 -4.371565964746497723e-01 7.414733854508545052e-01
8.200000000000000000e+01 -2.338818038839900471e-01 -4.609488512304727448e-01 7.385273161027982036e-01
8.400000000000000000e+01 -2.162722354707976857e-01 -4.819560480165669958e-01 7.343665373061792900e-01
8.600000000000000000e+01 -2.017819280227221845e-01 -4.995713681022622699e-01 7.291726200317582007e-01
8.800000000000000000e+01 -1.886399307669410774e-01 -5.147295011607572190e-01 7.232364247923079859e-01
9.000000000000000000e+01 -1.751621132365515643e-01 -5.284983584560509762e-01 7.161563274954595437e-01
9.200000000000000000e+01 -1.584321915229183475e-01 -5.425045141746009936e-01 7.075157029318834834e-01
9.400000000000000000e+01 -1.376250390315444661e-01 -5.574818513789610019e-01 6.971139771346595015e-01
9.600000000000000000e+01 -1.124098149878473563e-01 -5.732325214959607118e-01 6.848205289840078036e-01
9.800000000000000000e+01 -8.343935978844779777e-02 -5.890776110194509974e-01 6.711759576674127814e-01
1.000000000000000000e+02 -5.089877599643970185e-02 -6.052952471991864813e-01 6.562987779735834915e-01
1.020000000000000000e+02 -1.494836054793915320e-02 -6.221567413753454900e-01 6.402138573247945219e-01
1.040000000000000000e+02 2.176974985171496735e-02 -6.389127947465702562e-01 6.235924669830616995e-01
1.060000000000000000e+02 5.609858932760982547e-02 -6.544497174659069660e-01 6.072636288245939484e-01
1.080000000000000000e+02 8.691548801249507350e-02 -6.687112494472587931e-01 5.916339757328910043e-01
1.100000000000000000e+02 1.143299473322123561e-01 -6.816821753289127317e-01 5.762832324654447724e-01
1.120000000000000000e+02 1.381129957819374476e-01 -6.933039931019547852e-01 5.607856456603980133e-01
1.140000000000000000e+02 1.581473975563078560e-01 -7.033221196274870302e-01 5.457662473391077240e-01
1.160000000000000000e+02 1.745927460986965163e-01 -7.118791517665447044e-01 5.316570615462822280e-01
1.180000000000000000e+02 1.884989783865228252e-01 -7.189971468081589601e-01 5.174249718516662488e-01
1.200000000000000000e+02 2.011232368339861409e-01 -7.253238706130884506e-01 5.021191100698672027e-01
1.220000000000000000e+02 2.150460157487301127e-01 -7.312959628194695139e-01 4.846731711036707524e-01
1.240000000000000000e+02 2.319294629895479742e-01 -7.363132768958472463e-01 4.641013010727694788e-01
1.260000000000000000e+02 2.516220224978652498e-01 -7.401798250929449985e-01 4.408962458381277538e-01
1.280000000000000000e+02 2.741766224980555222e-01 -7.430336158130967927e-01 4.152168095314859864e-01
1.300000000000000000e+02 2.993923409842057515e-01 -7.446352865900872642e-01 3.876767477858205080e-01
1.320000000000000000e+02 3.264867417918142500e-01 -7.454670495302254674e-01 3.594016799905602744e-01
1.340000000000000000e+02 3.545734506897860183e-01 -7.454905601492834988e-01 3.312020266946745228e-01
1.360000000000000000e+02 3.829253615942915245e-01 -7.448155858796812190e-01 3.037674523991160114e-01
1.380000000000000000e+02 4.108927178412224990e-01 -7.435603248640627605e-01 2.777856547200597270e-01
1.400000000000000000e+02 4.371565964746497723e-01 -7.414733854508545052e-01 2.543702522079184791e-01
1.420000000000000000e+02 4.609488512304727448e-01 -7.385273161027982036e-01 2.338818038839900471e-01
1.440000000000000000e+02 4.819560480165669958e-01 -7.343665373061792900e-01 2.162722354707976857e-01
1.460000000000000000e+02 4.995713681022622699e-01 -7.291726200317582007e-01 2.017819280227221845e-01
1.480000000000000000e+02 5.147295011607572190e-01 -7.232364247923079859e-01 1.886399307669410774e-01
1.500000000000000000e+02 5.284983584560509762e-01 -7.161563274954595437e-01 1.751621132365515643e-01
1.520000000000000000e+02 5.425045141746009936e-01 -7.075157029318834834e-01 1.584321915229183475e-01
1.540000000000000000e+02 5.574818513789610019e-01 -6.971139771346595015e-01 1.376250390315444661e-01
1.560000000000000000e+02 5.732325214959607118e-01 -6.848205289840078036e-01 1.124098149878473563e-01
1.580000000000000000e+02 5.890776110194509974e-01 -6.711759576674127814e-01 8.343935978844779777e-02
1.600000000000000000e+02 6.052952471991864813e-01 -6.562987779735834915e-01 5.089877599643970185e-02
1.620000000000000000e+02 6.221567413753454900e-01 -6.402138573247945219e-01 1.494836054793915320e-02
1.640000000000000000e+02 6.389127947465702562e-01 -6.235924669830616995e-01 -2.176974985171496735e-02
1.660000000000000000e+02 6.544497174659069660e-01 -6.072636288245939484e-01 -5.609858932760982547e-02
1.680000000000000000e+02 6.687112494472587931e-01 -5.916339757328910043e-01 -8.691548801249507350e-02
1.700000000000000000e+02 6.816821753289127317e-01 -5.762832324654447724e-01 -1.143299473322123561e-01
1.720000000000000000e+02 6.933039931019547852e-01 -5.607856456603980133e-01 -1.381129957819374476e-01
1.740000000000000000e+02 7.033221196274870302e-01 -5.457662473391077240e-01 -1.581473975563078560e-01
1.760000000000000000e+02 7.118791517665447044e-01 -5.316570615462822280e-01 -1.745927460986965163e-01
1.780000000000000000e+02 7.189971468081589601e-01 -5.174249718516662488e-01 -1.884989783865228252e-01
1.800000000000000000e+02 7.253238706130884506e-01 -5.021191100698672027e-01 -2.011232368339861409e-01
1.820000000000000000e+02 7.312959628194695139e-01 -4.846731711036707524e-01 -2.150460157487301127e-01
1.840000000000000000e+02 7.363132768958472463e-01 -4.641013010727694788e-01 -2.319294629895479742e-01
1.860000000000000000e+02 7.401798250929449985e-01 -4.408962458381277538e-01 -2.516220224978652498e-01
1.880000000000000000e+02 7.430336158130967927e-01 -4.152168095314859864e-01 -2.741766224980555222e-01
1.900000000000000000e+02 7.446352865900872642e-01 -3.876767477858205080e-01 -2.993923409842057515e-01
1.920000000000000000e+02 7.454670495302254674e-01 -3.594016799905602744e-01 -3.264867417918142500e-01
1.940000000000000000e+02 7.454905601492834988e-01 -3.312020266946745228e-01 -3.545734506897860183e-01
1.960000000000000000e+02 7.448155858796812190e-01 -3.037674523991160114e-01 -3.829253615942915245e-01
1.980000000000000000e+02 7.435603248640627605e-01 -2.777856547200597270e-01 -4.108927178412224990e-01
2.000000000000000000e+02 7.414733854508545052e-01 -2.543702522079184791e-01 -4.371565964746497723e-01
2.020000000000000000e+02 7.385273161027982036e-01 -2.338818038839900471e-01 -4.609488512304727448e-01
2.040000000000000000e+02 7.343665373061792900e-01 -2.162722354707976857e-01 -4.819560480165669958e-01
2.060000000000000000e+02 7.291726200317582007e-01 -2.017819280227221845e-01 -4.995713681022622699e-01
2.080000000000000000e+02 7.232364247923079859e-01 -1.886399307669410774e-01 -5.147295011607572190e-01
2.100000000000000000e+02 7.161563274954595437e-01 -1.751621132365515643e-01 -5.284983584560509762e-01
2.120000000000000000e+02 7.075157029318834834e-01 -1.584321915229183475e-01 -5.425045141746009936e-01
2.140000000000000000e+02 6.971139771346595015e-01 -1.376250390315444661e-01 -5.574818513789610019e-01
2.160000000000000000e+02 6.848205289840078036e-01 -1.124098149878473563e-01 -5.732325214959607118e-01
2.180000000000000000e+02 6.711759576674127814e-01 -8.343935978844779777e-02 -5.890776110194509974e-01
2.200000000000000000e+02 6.562987779735834915e-01 -5.089877599643970185e-02 -6.052952471991864813e-01
2.220000000000000000e+02 6.402138573247945219e-01 -1.494836054793915320e-02 -6.221567413753454900e-01
2.240000000000000000e+02 6.235924669830616995e-01 2.176974985171496735e-02 -6.389127947465702562e-01
2.260000000000000000e+02 6.072636288245939484e-01 5.609858932760982547e-02 -6.544497174659069660e-01
2.280000000000000000e+02 5.916339757328910043e-01 8.691548801249507350e-02 -6.687112494472587931e-01
2.300000000000000000e+02 5.762832324654447724e-01 1.143299473322123561e-01 -6.816821753289127317e-01
2.320000000000000000e+02 5.607856456603980133e-01 1.381129957819374476e-01 -6.933039931019547852e-01
2.340000000000000000e+02 5.457662473391077240e-01 1.581473975563078560e-01 -7.033221196274870302e-01
2.360000000000000000e+02 5.316570615462822280e-01 1.745927460986965163e-01 -7.118791517665447044e-01
2.380000000000000000e+02 5.174249718516662488e-01 1.884989783865228252e-01 -7.189971468081589601e-01
2.400000000000000000e+02 5.021191100698672027e-01 2.011232368339861409e-01 -7.253238706130884506e-01
2.420000000000000000e+02 4.846731711036707524e-01 2.150460157487301127e-01 -7.312959628194695139e-01
2.440000000000000000e+02 4.641013010727694788e-01 2.319294629895479742e-01 -7.363132768958472463e-01
2.460000000000000000e+02 4.408962458381277538e-01 2.516220224978652498e-01 -7.401798250929449985e-01
2.480000000000000000e+02 4.152168095314859864e-01 2.741766224980555222e-01 -7.430336158130967927e-01
2.500000000000000000e+02 3.876767477858205080e-01 2.993923409842057515e-01 -7.446352865900872642e-01
2.520000000000000000e+02 3.594016799905602744e-01 3.264867417918142500e-01 -7.454670495302254674e-01
2.540000000000000000e+02 3.312020266946745228e-01 3.545734506897860183e-01 -7.454905601492834988e-01
2.560000000000000000e+02 3.037674523991160114e-01 3.829253615942915245e-01 -7.448155858796812190e-01
2.580000000000000000e+02 2.777856547200597270e-01 4.108927178412224990e-01 -7.435603248640627605e-01
2.600000000000000000e+02 2.543702522079184791e-01 4.371565964746497723e-01 -7.414733854508545052e-01
2.620000000000000000e+02 2.338818038839900471e-01 4.609488512304727448e-01 -7.385273161027982036e-01
2.640000000000000000e+02 2.162722354707976857e-01 4.819560480165669958e-01 -7.343665373061792900e-01
2.660000000000000000e+02 2.017819280227221845e-01 4.995713681022622699e-01 -7.291726200317582007e-01
2.680000000000000000e+02 1.886399307669410774e-01 5.147295011607572190e-01 -7.232364247923079859e-01
2.700000000000000000e+02 1.751621132365515643e-01 5.284983584560509762e-01 -7.161563274954595437e-01
2.720000000000000000e+02 1.584321915229183475e-01 5.425045141746009936e-01 -7.075157029318834834e-01
2.740000000000000000e+02 1.376250390315444661e-01 5.574818513789610019e-01 -6.971139771346595015e-01
2.760000000000000000e+02 1.124098149878473563e-01 5.732325214959607118e-01 -6.848205289840078036e-01
2.780000000000000000e+02 8.343935978844779777e-02 5.890776110194509974e-01 -6.711759576674127814e-01
2.800000000000000000e+02 5.089877599643970185e-02 6.052952471991864813e-01 -6.562987779735834915e-01
2.820000000000000000e+02 1.494836054793915320e-02 6.221567413753454900e-01 -6.402138573247945219e-01
2.840000000000000000e+02 -2.176974985171496735e-02 6.389127947465702562e-01 -6.235924669830616995e-01
2.860000000000000000e+02 -5.609858932760982547e-02 6.544497174659069660e-01 -6.072636288245939484e-01
2.880000000000000000e+02 -8.691548801249507350e-02 6.687112494472587931e-01 -5.916339757328910043e-01
2.900000000000000000e+02 -1.143299473322123561e-01 6.816821753289127317e-01 -5.762832324654447724e-01
2.920000000000000000e+02 -1.381129957819374476e-01 6.933039931019547852e-01 -5.607856456603980133e-01
2.940000000000000000e+02 -1.581473975563078560e-01 7.033221196274870302e-01 -5.457662473391077240e-01
2.960000000000000000e+02 -1.745927460986965163e-01 7.118791517665447044e-01 -5.316570615462822280e-01
2.980000000000000000e+02 -1.884989783865228252e-01 7.189971468081589601e-01 -5.174249718516662488e-01
3.000000000000000000e+02 -2.011232368339861409e-01 7.253238706130884506e-01 -5.021191100698672027e-01
3.020000000000000000e+02 -2.150460157487301127e-01 7.312959628194695139e-01 -4.846731711036707524e-01
3.040000000000000000e+02 -2.319294629895479742e-01 7.363132768958472463e-01 -4.641013010727694788e-01
3.060000000000000000e+02 -2.516220224978652498e-01 7.401798250929449985e-01 -4.408962458381277538e-01
3.080000000000000000e+02 -2.741766224980555222e-01 7.430336158130967927e-01 -4.152168095314859864e-01
3.100000000000000000e+02 -2.993923409842057515e-01 7.446352865900872642e-01 -3.876767477858205080e-01
3.120000000000000000e+02 -3.264867417918142500e-01 7.454670495302254674e-01 -3.594016799905602744e-01
3.140000000000000000e+02 -3.545734506897860183e-01 7.454905601492834988e-01 -3.312020266946745228e-01
3.160000000000000000e+02 -3.829253615942915245e-01 7.448155858796812190e-01 -3.037674523991160114e-01
3.180000000000000000e+02 -4.108927178412224990e-01 7.435603248640627605e-01 -2.777856547200597270e-01
3.200000000000000000e+02 -4.371565964746497723e-01 7.414733854508545052e-01 -2.543702522079184791e-01
3.220000000000000000e+02 -4.609488512304727448e-01 7.385273161027982036e-01 -2.338818038839900471e-01
3.240000000000000000e+02 -4.819560480165669958e-01 7.343665373061792900e-01 -2.162722354707976857e-01
3.260000000000000000e+02 -4.995713681022622699e-01 7.291726200317582007e-01 -2.017819280227221845e-01
3.280000000000000000e+02 -5.147295011607572190e-01 7.232364247923079859e-01 -1.886399307669410774e-01
3.300000000000000000e+02 -5.284983584560509762e-01 7.161563274954595437e-01 -1.751621132365515643e-01
3.320000000000000000e+02 -5.425045141746009936e-01 7.075157029318834834e-01 -1.584321915229183475e-01
3.340000000000000000e+02 -5.574818513789610019e-01 6.971139771346595015e-01 -1.376250390315444661e-01
3.360000000000000000e+02 -5.732325214959607118e-01 6.848205289840078036e-01 -1.124098149878473563e-01
3.380000000000000000e+02 -5.890776110194509974e-01 6.711759576674127814e-01 -8.343935978844779777e-02
3.400000000000000000e+02 -6.052952471991864813e-01 6.562987779735834915e-01 -5.089877599643970185e-02
3.420000000000000000e+02 -6.221567413753454900e-01 6.402138573247945219e-01 -1.494836054793915320e-02
3.440000000000000000e+02 -6.389127947465702562e-01 6.235924669830616995e-01 2.176974985171496735e-02
3.460000000000000000e+02 -6.544497174659069660e-01 6.072636288245939484e-01 5.609858932760982547e-02
3.480000000000000000e+02 -6.687112494472587931e-01 5.916339757328910043e-01 8.691548801249507350e-02
3.500000000000000000e+02 -6.816821753289127317e-01 5.762832324654447724e-01 1.143299473322123561e-01
3.520000000000000000e+02 -6.933039931019547852e-01 5.607856456603980133e-01 1.381129957819374476e-01
3.540000000000000000e+02 -7.033221196274870302e-01 5.457662473391077240e-01 1.581473975563078560e-01
3.560000000000000000e+02 -7.118791517665447044e-01 5.316570615462822280e-01 1.745927460986965163e-01
3.580000000000000000e+02 -7.189971468081589601e-01 5.174249718516662488e-01 1.884989783865228252e-01
3.600000000000000000e+02 -7.253238706130884506e-01 5.021191100698672027e-01 2.011232368339861409e-01

